Interpretable UAV Collision Avoidance using Deep Reinforcement Learning

The significant components of any successful autonomous flight system are task completion and collision avoidance. Most deep learning algorithms successfully execute these aspects under the environment and conditions they are trained. However, they fail when subjected to novel environments. This paper presents an autonomous multi-rotor flight algorithm, using Deep Reinforcement Learning augmented with Self-Attention Models, that can effectively reason when subjected to varying inputs. In addition to their reasoning ability, they are also interpretable, enabling it to be used under real-world conditions. We have tested our algorithm under different weather conditions and environments and found it robust compared to conventional Deep Reinforcement Learning algorithms.

==> abc.txt <==
x y
 60 -3131.84
 51 -6275.58
 59 -4578.68
 42 -9346.83
 52 -6273.27
 51 -6635.32
 50 -6587.18
 50 -11351.20
 39 -11915.17
 68 -2587.96
 56 -10064.39
 48 -7342.63
 58 -4578.85
 89 -3781.69
 60 -10896.56
 79 -6685.50
 37 -10460.06
 105 8898.11
 87 2539.70
 65 -9959.17
 106 -2220.13
 94 -350.90
 49 -7735.28
 51 -6446.74
 85 -3579.82
 51 -6246.53
 99 6190.16
 37 -10088.87
 84 -4875.13
 59 -10010.52
 52 -9930.06
 58 -10073.03
 51 -10458.54
 66 -7987.86
 52 -10078.00
 44 -11513.02
 63 -9154.38
 62 -5220.85
 96 -201.46
 63 -9997.60
 29 -12000.24
 92 -2778.17
 56 -4486.73
 89 3572.79
 51 -11321.42
 52 -11305.44
 45 -12520.43
 45 -12681.42
 48 -11461.09
 63 -9361.60
 59 -10163.89
 54 -10531.02
 57 -10271.78
 75 -4351.77
 54 -10722.44
 55 -5745.23
 61 -4819.84
 66 -2195.75
 54 -10795.49
 60 -10774.50
 50 -10769.20
 73 -7106.64
 103 5833.38
 144 15033.70
 62 -1645.85
 98 5008.97
 88 3849.54
 100 5648.51
 131 7001.35
 34 -11021.24
 67 -3364.98
 65 -4131.20
 35 -11084.73
 92 4996.45
 73 1779.41
 71 1423.17
 47 -8953.05
 59 -10844.78
 59 -11059.23
 60 -10629.33
 53 -6733.27
 93 -3149.18
 71 -8013.86
 111 2328.87
 48 -7878.60
 104 1409.34
 95 1888.69
 48 -11602.85
 47 -11652.70
 50 -10835.61
 78 -3958.67
 60 -9651.16
 44 -11600.93
 54 -8940.25
 56 -10648.42
 49 -11780.67
 51 -10289.31
 45 -11107.96
 52 -8547.30
 59 -8173.20
 51 -9093.52
 49 -9322.86
 80 -917.44
 1 -20000.00
 61 -11035.84
 54 -8429.40
 49 -9291.71
 53 -6788.87
 100 1209.99
 128 9570.95
 58 -6221.00
 43 -8640.82
 45 -8705.76
 46 -7255.54
 53 -11674.55
 69 -3828.51
 61 -7850.07
 103 107.10
 109 5502.38
 66 -1990.91
 45 -7893.47
 112 4638.96
 58 -5564.31
 42 -9397.84
 67 -2665.38
 47 -8489.04
 99 6381.21
 94 4091.05
 1 -20000.00
 51 -9915.32
 46 -11103.65
 46 -10864.19
 54 -10607.12
 49 -9097.32
 61 -7954.39
 69 -5193.94
 73 474.68
 101 4039.38
 53 -8772.84
 55 -6353.95
 122 9034.08
 57 -5260.66
 151 22114.14
 208 34674.56
 49 -9497.67
 213 51283.51
 73 -2998.26
 43 -9332.24
 35 -10408.07
 58 -9902.03
 62 -8071.34
 135 13071.05
 75 -1373.30
 1 -20000.00
 49 -10620.31
 49 -7617.70
 63 -4960.26
 51 -8114.87
 72 -4304.46
 76 -3894.14
 56 -9343.15
 57 -10127.10
 49 -10076.81
 63 -7688.42
 56 -10281.02
 86 -2692.82
 48 -10403.99
 49 -10828.64
 49 -10765.43
 74 -5413.36
 86 -2145.67
 98 7388.01
 127 12961.84
 146 18870.57
 135 15384.24
 189 31037.40
 45 -11023.03
 49 -10646.53
 57 -3733.06
 50 -8131.72
 91 -1664.07
 101 7530.94
 53 -9939.15
 90 1952.12
 55 -9306.56
 132 10251.72
 54 -9918.00
 46 -8539.41
 30 -12212.28
 68 -1985.89
 70 -2260.54
 51 -11685.94
 57 -10070.12
 71 -4875.07
 118 6184.39
 138 8911.49
 149 16001.82
 173 25800.49
 82 -1596.72
 200 37046.89
 81 -3977.10
 126 9068.75
 92 -700.58
 63 -3668.21
 79 -4901.70
 151 14401.39
 171 25577.14
 149 18903.67
 55 -3838.39
 91 6028.92
 115 14452.73
 88 438.74
 70 -969.12
 115 8087.62
 77 1249.21
 84 4121.99
 154 19398.37
 158 26865.52
 87 -3297.67
 117 -665.33
 117 7181.88
 60 -7668.89
 83 3836.22
 352 93550.35
 93 2887.99
 132 7484.24
 188 27449.11
 74 -5000.04
 242 46523.63
 137 13081.88
 145 16998.70
 204 36582.02
 126 9498.28
 76 -6005.75
 148 21076.46
 50 -7299.44
 138 5743.10
 57 -10071.19
 96 -2325.89
 37 -9852.00
 75 -5960.06
 54 -5141.80
 108 3288.79
 262 56242.15
 44 -8874.37
 48 -11989.65
 54 -10869.31
 101 3940.46
 94 5548.58
 60 -9001.30
 65 -753.26
 45 -11902.71
 48 -11166.46
 85 -1368.33
 113 13332.36
 71 1535.24
 60 -3383.90
 40 -10233.71
 108 3662.31
 30 -11782.71
 56 -4490.11
 160 19393.13
 116 5132.97
 47 -11240.36
 74 -5855.24
 84 -3088.84
 101 2990.55
 39 -10092.78
 56 -6886.92
 59 -1587.83
 76 -2118.27
 64 -7685.37
 309 82509.37
 91 -1401.56
 69 -480.71
 109 14811.49
 116 15082.13
 71 -4059.65
 200 35313.30
 105 12042.56
 108 -692.33
 128 3440.64
 194 46641.16
 119 4227.23
 106 -1245.87
 98 -1619.32
 114 1322.25
 183 36801.47
 195 42972.37
 60 -9683.47
 62 -9735.44
 87 -2814.69
 132 7515.52
 149 21031.16
 219 46136.30
 134 23986.10
 183 39433.74
 166 31991.87
 168 29613.77
 179 30334.96
 173 31478.87
 142 9554.45
 180 36856.64
 137 23082.46
 107 12195.38
 248 59109.12
 128 3269.17
 108 14617.43
 55 -3123.06
 179 31357.70
 119 17108.23
 107 2244.55
 79 -883.81
 93 501.49
 119 5646.61
 77 -6600.16
 130 2665.88
 93 9006.01
 84 1622.03
 97 -936.72
 210 45149.42
 45 12323.97
 65 -3061.01
 49 -6234.55
 98 -1273.76
 73 1220.27
 130 6644.13
 97 9448.50
 76 -1039.41
 86 5236.17
 91 8277.65
 201 42700.11
 186 33395.41
 156 21902.12
 132 7530.59
 115 16234.07
 121 4964.76
 123 6806.54
 109 15621.06
 91 7233.57
 84 2493.83
 121 18482.97
 107 8688.25
 94 2847.28
 60 -5625.29
 45 -8795.49
 49 -7338.71
 47 -7385.35
 82 243.94
 51 -7170.54
 107 2594.95
 73 2287.24
 122 16232.06
 75 1564.08
 168 33543.56
 124 20259.73
 133 22214.78
 185 39959.82
 150 28078.42
 59 -2377.30
 63 -3274.91
 53 -5339.95
 55 -5582.01
 63 -4807.51
 87 7265.81
 182 34332.81
 130 22302.62
 133 23730.27
 90 8522.39
 102 12995.88
 137 23519.01
 92 7451.13
 84 -331.49
 164 30941.43
 121 19407.70
 94 10384.83
 117 17365.05
 114 15506.66
 69 1129.88
 135 7979.57
 142 9299.67
 136 21370.00
 115 16858.20
 127 9331.02
 158 29302.07
 67 226.17
 97 9188.30
 144 24279.99
 128 39641.99
 84 4438.96
 105 11991.77
 152 28089.13
 69 686.03
 82 1909.35
 79 4288.18
 108 13813.57
 53 -6116.09
 113 14549.57
 146 7658.64
 151 11426.72
 131 21619.14
 100 11210.30
 145 21315.08
 172 28249.45
 199 41694.45
 168 31537.29
 136 23291.91
 123 16663.14
 213 44006.14
 93 9258.26
 155 28182.65
 116 16084.56
 113 5895.75
 144 8890.98
 77 4026.27
 113 14592.89
 120 17160.84
 92 7218.62
 84 5399.60
 218 44654.01
 69 53.80
 55 -5478.13
 111 4859.89
 113 11249.49
 164 26725.17
 163 29522.87
 139 21509.36
 136 22779.71
 101 10938.60
 131 7562.21
 111 13203.93
 70 666.26
 168 29467.89
 248 50237.86
 108 12296.07
 111 9961.48
 170 29345.99
 183 31388.74
 164 26445.12
 160 23159.74
 103 9769.09
 158 13503.43
 156 10233.59
 231 44885.52
 156 26237.51
 114 13521.29
 59 -4480.71
 149 11979.07
 103 9294.76
 222 47143.07
 151 22902.60
 166 26724.91
 227 44047.10
 92 9102.53
 147 11010.01
 133 6206.62
 144 9722.96
 153 9696.12
 155 8910.28
 88 5980.91
 103 11219.93
 67 513.66
 79 4176.45
 128 18565.31
 74 2810.83
 87 6660.46
 91 7128.75
 93 8506.48
 226 48224.39
 121 3394.55
 96 9618.38
 75 2575.32
 167 29896.99
 116 11299.70
 241 47138.61
 243 48047.14
 104 10138.93
 173 30154.02
 162 28628.33
 204 35583.45
 236 43676.54
 246 47206.97
 270 59125.53
 143 22693.51
 174 32126.81
 158 19023.73
 248 47288.27
 241 46769.37
 135 19244.76
 101 -37.52
 229 40909.40
 249 48902.48
 88 5279.79
 126 7699.54
 228 47033.88
 93 5553.77
 137 13499.45
 132 16877.10
 143 19712.63
 236 41332.81
 218 34933.93
 170 21198.65
 166 20582.47
 118 7740.79
 143 20860.30
 219 42455.87
 207 33767.82
 147 17262.63
 152 22794.00
 146 19808.42
 157 23938.34
 178 29303.05
 160 25364.13
 104 10104.30
 136 17231.90
 145 18663.38
 141 18046.78
 212 33947.64
 198 29005.94
 189 32396.41
 104 1843.56
 175 24799.12
 121 12175.35
 115 11127.02
 105 11066.22
 163 24059.15
 137 15816.99
 103 10214.27
 142 17163.91
 171 25353.87
 187 28999.54
 171 26165.17
 187 26030.55
 195 27362.86
 136 15894.36
 195 31186.20
 48 12640.27
 197 32440.98
 157 22568.95
 166 25771.81
 187 30288.15
 169 26022.18
 182 22938.61
 147 16785.08
 191 29644.73
 174 24470.79
 176 25700.95
 138 15681.25
 157 19708.87
 166 22408.01
 155 19743.09
 138 13180.79
 148 17316.95
 152 18952.04
 157 19551.28
 143 13452.23
 160 18730.11
 133 15972.93
 165 21065.86
 145 20033.50
 149 18709.95
 160 19768.99
 167 22276.07
 149 17386.10
 173 21196.93
 163 18790.94
 131 12977.51
 162 20679.28
 153 18443.19
 125 9974.40
 171 24406.30
 155 20614.44
 140 15572.78
 138 14060.73
 152 17531.17
 163 18661.71
 164 20956.95
 172 18709.86
 151 13895.35
 109 5914.06
 124 9846.15
 141 15455.59
 154 16283.99
 145 21103.62
 146 19345.44
 155 22424.29
 152 20438.59
 17 5364.47
 107 11348.81
 125 18177.84
 143 16267.93
 160 18366.31
 162 18779.61
 132 11188.69
 143 16592.97
 167 21279.27
 160 16898.89
 161 20639.53
 154 15575.18
 170 19200.84
 160 17135.23
 144 17772.72
 150 19077.58
 154 15495.31
 153 14481.46
 151 15033.70
 149 20259.22
 146 18178.89
 58 -2691.20
 45 -6235.64
 59 -2082.22
 154 17277.55
 84 5063.23
 130 18870.01
 85 5757.16
 115 14548.06
 17 5276.88
 162 20975.06
 153 19164.39
 157 15268.45
 153 14638.72
 153 18484.11
 158 16933.38
 143 12456.29
 121 8389.84
 91 -1384.58
 76 3136.81
 79 4239.95
 146 20199.59
 141 13994.07
 142 13671.82
 135 14125.55
 72 1843.11
 96 7347.74
 77 3589.43
 153 19971.76
 66 15.59
 103 11139.22
 104 11821.09
 148 15118.61
 151 17779.96
 142 14890.35
 129 10298.18
 145 14312.63
 147 14866.16
 158 18527.67
 153 15506.69
 55 -3347.68
 147 17082.48
 145 15318.92
 157 17443.75
 144 12884.05
 156 19946.64
 63 -817.21
 81 2368.40
 160 17868.12
 165 15960.66
 154 14975.48
 121 7731.71
 155 15172.53
 158 17906.89
 155 18156.43
 158 16965.07
 162 20542.88
 155 16839.27
 159 16691.39
 142 16540.11
 145 20269.11
 106 12259.34
 91 7989.82
 149 19180.56
 152 18377.29
 153 16997.10
 158 22564.94
 159 17811.96
 157 15179.84
 154 15111.83
 146 12588.19
 146 12196.29
 144 12138.31
 99 6530.63
 75 1780.92
 152 17692.21
 157 18310.04
 159 16315.90
 161 17610.05
 157 17155.67
 161 18862.20
 159 18446.73
 163 21725.89
 161 20109.07
 160 19391.82
 149 21177.86
 133 7368.60
 161 24204.37
 103 11760.39
 163 20328.75
 161 16283.49
 160 20985.99
 144 19146.72
 159 18790.86
 146 12898.59
 161 17300.50
 159 16259.04
 161 15690.60
 161 15174.93
 159 15503.67
 65 -2166.31
 158 15176.93
 151 12910.70
 153 14518.14
 161 18365.73
 157 18887.28
 161 16372.88
 169 18541.04
 161 18029.21
 156 15882.19
 92 7561.83
 154 22261.38
 103 9808.21
 167 22468.00
 171 24211.04
 160 14945.79
 173 32615.15
 168 24107.44
 176 30836.63
 143 24879.70
 165 20423.05
 183 33321.75
 184 28938.18
 159 29047.57
 158 21720.90
 176 25274.04
 173 27179.48
 180 31379.27
 177 28252.95
 180 29773.71
 173 29292.80
 157 16564.54
 175 22831.20
 178 26422.92
 85 3964.87
 174 23808.30
 163 21176.54
 160 23366.02
 168 22041.44
 146 21071.53
 120 15952.73
 132 17718.16
 128 18679.31
 136 13237.80
 158 27800.52
 146 17744.80
 146 23093.66
 167 29309.65
 162 28562.75
 71 -5047.20
 165 25106.28
 109 1544.13
 150 20208.84
 163 24418.74
 148 18157.89
 164 30266.24
 161 28176.62
 190 36199.72
 176 28080.20
 160 25757.96
 186 30696.66
 183 27488.79
 167 25258.87
 152 19141.79
 167 24802.87
 196 37213.65
 107 14386.99
 185 31818.93
 177 28197.94
 196 33843.53
 187 29700.17
 188 32414.07
 201 37525.58
 195 34368.70
 200 35975.47
 97 861.77
 133 20456.88
 196 35323.51
 130 5746.36
 132 6296.57
 205 35971.39
 205 38784.82
 212 42123.49
 203 37758.68
 206 39352.47
 208 38247.23
 207 37552.32
 202 35182.28
 215 41579.20
 210 37551.57
 212 38468.45
 186 36701.38
 223 47935.87
 218 48187.69
 111 33572.37
 213 41679.03
 180 31216.53
 216 45455.77
 211 40709.36
 208 37717.18
 197 31930.42
 185 27120.72
 204 35073.75
 221 46337.59
 200 62855.06
 234 55380.92
 230 49566.82
 230 51603.50
 242 54666.82
 228 43774.62
 224 41624.55
 217 40083.42
 225 44136.97
 234 46318.77
 197 34836.76
 225 47246.12
 237 48947.35
 230 46061.21
 216 43767.08
 196 32218.90
 183 24098.53
 198 33047.81
 173 23989.63
 200 32829.88
 192 30414.14
 216 40563.40
 210 39267.63
 142 22141.80
 198 35051.32
 212 41540.04
 211 41568.79
 195 34901.45
 189 33144.34
 218 44866.35
 206 39150.37
 219 44865.88
 213 38823.78
 262 62756.94
 242 52692.67
 199 32855.67
 187 26402.89
 185 28075.34
 224 39873.40
 232 51074.85
 239 47693.72
 215 42647.37
 239 56005.63
 191 30730.34
 218 38137.82
 238 55050.58
 245 52028.55
 233 51008.33
 159 31306.99
 244 55692.45
 251 61020.24
 105 14688.85
 261 62885.24
 256 59998.45
 292 80968.66
 280 80785.03
 240 53354.08
 237 50391.14
 246 56470.24
 247 56624.66
 216 39529.31
 235 49704.12
 222 43642.77
 225 46327.73
 228 48222.91
 238 48792.37
 248 56407.06
 218 42313.27
 260 57015.47
 282 63303.59
 287 74381.19
 265 59521.63
 245 52656.06
 242 53359.85
 259 59635.60
 221 38319.02
 245 49118.07
 272 64436.02
 246 51566.69
 241 50052.00
 111 10563.41
 217 39850.39
 89 250.23
 254 55864.21
 249 68884.48
 17 5490.67
 277 68491.44
 263 59963.01
 238 45661.75
 270 65689.00
 240 49405.47
 220 40571.49
 247 53017.51
 273 65344.81
 107 6115.16
 257 58447.60
 269 64195.78
 264 60327.00
 276 66344.01
 154 31780.89
 248 54980.04
 291 77815.98
 136 25496.44
 120 19476.47
 93 8607.75
 134 1782.08
 306 83782.23
 259 60661.90
 244 52786.84
 233 48499.14
 259 59667.59
 262 54267.14
 301 81651.38
 284 74041.03
 267 64333.47
 280 70133.17
 244 54351.46
 252 56803.97
 245 53147.17
 258 57776.30
 285 67510.60
 290 72111.11
 288 74115.36
 308 83177.62
 304 81260.46
 281 70134.33
 295 77840.98
 311 85661.26
 302 79461.89
 273 69893.14
 246 51950.37
 317 89682.71
 319 84560.83
 270 65146.32
 300 81106.12
 310 86943.40
 299 79714.01
 266 61088.87
 284 72071.45
 313 84831.05
 248 50622.57
 282 69578.54
 301 71830.86
 300 80586.61
 312 87196.09
 257 60546.79
 247 54721.90
 250 57316.65
 348 107241.01
 286 61068.60
 255 48850.42
 353 110061.80
 284 71122.45
 334 98807.56
 347 96308.27
 208 38848.83
 286 70315.98
 234 42619.36
 289 53927.95
 295 75624.66
 329 95224.27
 354 112562.76
 347 111142.42
 312 85624.45
 312 85259.42
 230 38586.86
 240 41506.71
 258 52905.00
 220 36809.94
 303 79385.73
 294 75254.50
 375 128501.92
 342 104276.76
 340 100866.96
 359 113999.71
 351 111394.87
 325 96784.66
 362 114459.35
 353 109457.55
 293 77180.61
 339 102890.00
 131 45151.32
 225 64143.87
 106 4248.79
 216 36714.98
 354 110467.10
 294 77978.98
 266 65064.28
 278 68106.69
 337 99691.64
 208 36594.55
 266 58431.25
 330 94147.99
 319 95016.57
 287 70117.22
 348 104873.18
 328 97593.77
 344 106084.82
 74 -4629.66
 229 67036.08
 367 119731.05
 369 119547.12
 332 98399.35
 390 135572.58
 349 107514.14
 347 104548.87
 312 72352.39
 388 130526.74
 374 121817.12
 356 110114.57
 347 107579.84
 308 82625.35
 285 68914.28
 291 77519.97
 309 84481.06
 301 81296.18
 317 94630.99
 326 94950.99
 358 114805.52
 287 78213.65
 323 119324.44
 341 116899.78
 355 110138.21
 342 108513.98
 341 100604.36
 116 2858.49
 314 92973.85
 307 82178.16
 349 107776.78
 359 112828.42
 288 71132.66
 247 58299.46
 334 96228.87
 372 121353.00
 381 124226.43
 316 84974.53
 366 118448.67
 344 106799.19
 330 97994.71
 284 82993.52
 305 89545.99
 258 65030.02
 322 100652.24
 316 90672.21
 318 98240.21
 334 97429.40
 244 57530.04
 244 61763.06
 310 89928.91
 272 70252.60
 280 72301.77
 402 254329.75
 264 68755.65
 301 86283.89
 234 50365.61
 137 28270.32
 314 90898.83
 378 127213.25
 355 114964.81
 254 58628.81
 234 52604.07
 352 116479.92
 373 120941.92
 377 126109.43
 158 58136.63
 338 101854.19
 347 109568.12
 304 88164.81
 302 86811.83
 327 98993.90
 211 48453.46
 251 62495.29
 308 90299.75
 402 259784.24
 323 89503.11
 289 77547.76
 331 100118.94
 301 78853.44
 9 2880.70
 355 107818.34
 281 80000.23
 302 91379.09
 287 72638.33
 351 108011.23
 85 26405.07
 314 86434.78
 292 81781.82
 294 75161.11
 331 100578.53
 392 131364.32
 317 86854.59
 318 92943.41
 379 121949.10
 324 97643.17
 372 132499.55
 354 115774.01
 296 88378.01
 226 52404.34
 246 58637.16
 298 80277.80
 238 56025.76
 264 66855.08
 297 73985.36
 333 106757.94
 195 39418.42
 290 81291.11
 335 102315.58
 324 96564.95
 82 26002.97
 350 113187.92
 269 69593.65
 304 85926.36
 281 69994.35
 277 68381.08
 333 101974.47
 278 71537.33
 319 90910.05
 353 114906.48
 293 78766.19
 234 58560.85
 222 53113.36
 232 59208.22
 90 7508.19
 274 68145.83
 238 59043.07
 289 80792.44
 328 99229.72
 315 90738.02
 338 104722.33
 319 94763.93
 344 110792.10
 359 115882.09
 384 131062.17
 342 107354.23
 322 94367.17
 317 90271.12
 351 113212.83
 317 89443.51
 332 102087.17
 295 86194.34
 249 63043.74
 390 132214.43
 355 116367.01
 292 74824.22
 295 86468.92
 319 88702.91
 326 97229.24
 325 96550.30
 326 97786.11
 243 53425.20
 275 70940.13
 287 75609.00
 193 39300.32
 270 68479.61
 191 37028.44
 182 32441.29
 259 64415.01
 214 48337.78
 311 90177.15
 225 53594.67
 328 96307.16
 261 70907.49
 315 91284.12
 249 77562.29
 333 104517.99
 346 113446.03
 313 94569.90
 296 83127.81
 309 88088.74
 284 75767.92
 200 42233.25
 274 70987.64
 247 58541.69
 275 69986.43
 282 72051.82
 263 64211.56
 282 74011.78
 267 66532.88
 283 74651.65
 291 78903.29
 295 79728.33
 300 82320.99
 42 11841.89
 281 74690.97
 277 71752.35
 314 89495.69
 223 51569.08
 228 53247.01
 295 80658.72
 272 68631.80
 276 72413.92
 307 86511.70
 286 77841.62
 282 75653.08
 279 76834.49
 172 31464.38
 193 38911.62
 238 56355.66
 275 72811.21
 258 64489.44
 289 83800.97
 292 83661.56
 183 35143.96
 246 60723.18
 351 112850.29
 268 74126.23
 257 65419.92
 200 42031.03
 196 41833.38
 218 46938.24
 263 67329.89
 238 56797.44
 269 69975.84
 245 59196.77
 247 60643.57
 254 63448.08
 272 72814.46
 239 57407.41
 267 68855.32
 224 49118.65
 255 62655.68
 241 58033.97
 245 58531.77
 269 70389.66
 335 101706.36
 213 47575.73
 255 65225.23
 240 57348.16
 222 51136.54
 270 70212.26
 214 46086.81
 247 60862.05
 241 58502.36
 255 64091.46
 246 59878.02
 255 62049.26
 305 86947.09
 294 83600.07
 268 71731.09
 259 68262.32
 301 89711.93
 285 78787.68
 301 86714.12
 287 80424.88
 333 101535.16
 269 70346.36
 261 67048.17
 303 86708.76
 267 68999.49
 290 82645.15
 353 114775.18
 346 112991.72
 306 91331.14
 283 83349.26
 314 97574.29
 322 101728.25
 314 88406.61
 287 80287.43
 297 85274.93
 281 77085.64
 320 94679.13
 313 93628.94
 291 82897.96
 282 79289.75
 320 100283.10
 270 70563.50
 205 49530.49
 290 83560.14
 335 105756.10
 337 107191.55
 278 77812.84
 310 93901.66
 365 124057.20
 277 75934.68
 292 84006.69
 275 75487.14
 293 85200.08
 317 97003.05
 289 84999.52
 319 94755.99
 179 62105.09
 345 112250.73
 305 90858.29
 328 104146.34
 279 76799.83
 283 78948.49
 328 106928.97
 354 121477.68
 338 105215.94
 315 96362.95
 357 116629.39
 391 133408.07
 359 110572.45
 340 110125.53
 310 92885.14
 327 92978.72
 328 100097.59
 300 89098.55
 321 99798.65
 279 78248.80
 314 97284.99
 279 80899.02
 312 94313.41
 299 88448.55
 360 117776.56
 318 87440.86
 340 105836.89
 328 104092.83
 353 112911.37
 310 91456.72
 299 77727.21
 232 57499.18
 255 62386.53
 309 84087.99
 328 97186.88
 299 89409.76
 346 112454.69
 269 70590.26
 314 92325.85
 272 76824.42
 323 98818.70
 315 96351.18
 368 120188.74
 313 100104.23
 302 85728.56
 344 106462.38
 346 114406.58
 307 93643.47
 313 93854.56
 225 55634.01
 169 32784.24
 172 33318.76
 90 7170.20


==> data_1.csv <==
Column1,Column2,Column3
1,60,-3131.84
2,51,-6275.58
3,59,-4578.68
4,42,-9346.83
5,52,-6273.27
6,51,-6635.32
7,50,-6587.18
8,50,-11351.2
9,39,-11915.17
10,68,-2587.96
11,56,-10064.39
12,48,-7342.63
13,58,-4578.85
14,89,-3781.69
15,60,-10896.56
16,79,-6685.5
17,37,-10460.06
18,105,8898.11
19,87,2539.7
20,65,-9959.17
21,106,-2220.13
22,94,-350.9
23,49,-7735.28
24,51,-6446.74
25,85,-3579.82
26,51,-6246.53
27,99,6190.16
28,37,-10088.87
29,84,-4875.13
30,59,-10010.52
31,52,-9930.06
32,58,-10073.03
33,51,-10458.54
34,66,-7987.86
35,52,-10078
36,44,-11513.02
37,63,-9154.38
38,62,-5220.85
39,96,-201.46
40,63,-9997.6
41,29,-12000.24
42,92,-2778.17
43,56,-4486.73
44,89,3572.79
45,51,-11321.42
46,52,-11305.44
47,45,-12520.43
48,45,-12681.42
49,48,-11461.09
50,63,-9361.6
51,59,-10163.89
52,54,-10531.02
53,57,-10271.78
54,75,-4351.77
55,54,-10722.44
56,55,-5745.23
57,61,-4819.84
58,66,-2195.75
59,54,-10795.49
60,60,-10774.5
61,50,-10769.2
62,73,-7106.64
63,103,5833.38
64,144,15033.7
65,62,-1645.85
66,98,5008.97
67,88,3849.54
68,100,5648.51
69,131,7001.35
70,34,-11021.24
71,67,-3364.98
72,65,-4131.2
73,35,-11084.73
74,92,4996.45
75,73,1779.41
76,71,1423.17
77,47,-8953.05
78,59,-10844.78
79,59,-11059.23
80,60,-10629.33
81,53,-6733.27
82,93,-3149.18
83,71,-8013.86
84,111,2328.87
85,48,-7878.6
86,104,1409.34
87,95,1888.69
88,48,-11602.85
89,47,-11652.7
90,50,-10835.61
91,78,-3958.67
92,60,-9651.16
93,44,-11600.93
94,54,-8940.25
95,56,-10648.42
96,49,-11780.67
97,51,-10289.31
98,45,-11107.96
99,52,-8547.3
100,59,-8173.2
101,51,-9093.52
102,49,-9322.86
103,80,-917.44
104,1,-20000
105,61,-11035.84
106,54,-8429.4
107,49,-9291.71
108,53,-6788.87
109,100,1209.99
110,128,9570.95
111,58,-6221
112,43,-8640.82
113,45,-8705.76
114,46,-7255.54
115,53,-11674.55
116,69,-3828.51
117,61,-7850.07
118,103,107.1
119,109,5502.38
120,66,-1990.91
121,45,-7893.47
122,112,4638.96
123,58,-5564.31
124,42,-9397.84
125,67,-2665.38
126,47,-8489.04
127,99,6381.21
128,94,4091.05
129,1,-20000
130,51,-9915.32
131,46,-11103.65
132,46,-10864.19
133,54,-10607.12
134,49,-9097.32
135,61,-7954.39
136,69,-5193.94
137,73,474.68
138,101,4039.38
139,53,-8772.84
140,55,-6353.95
141,122,9034.08
142,57,-5260.66
143,151,22114.14
144,208,34674.56
145,49,-9497.67
146,213,51283.51
147,73,-2998.26
148,43,-9332.24
149,35,-10408.07
150,58,-9902.03
151,62,-8071.34
152,135,13071.05
153,75,-1373.3
154,1,-20000
155,49,-10620.31
156,49,-7617.7
157,63,-4960.26
158,51,-8114.87
159,72,-4304.46
160,76,-3894.14
161,56,-9343.15
162,57,-10127.1
163,49,-10076.81
164,63,-7688.42
165,56,-10281.02
166,86,-2692.82
167,48,-10403.99
168,49,-10828.64
169,49,-10765.43
170,74,-5413.36
171,86,-2145.67
172,98,7388.01
173,127,12961.84
174,146,18870.57
175,135,15384.24
176,189,31037.4
177,45,-11023.03
178,49,-10646.53
179,57,-3733.06
180,50,-8131.72
181,91,-1664.07
182,101,7530.94
183,53,-9939.15
184,90,1952.12
185,55,-9306.56
186,132,10251.72
187,54,-9918
188,46,-8539.41
189,30,-12212.28
190,68,-1985.89
191,70,-2260.54
192,51,-11685.94
193,57,-10070.12
194,71,-4875.07
195,118,6184.39
196,138,8911.49
197,149,16001.82
198,173,25800.49
199,82,-1596.72
200,200,37046.89
201,81,-3977.1
202,126,9068.75
203,92,-700.58
204,63,-3668.21
205,79,-4901.7
206,151,14401.39
207,171,25577.14
208,149,18903.67
209,55,-3838.39
210,91,6028.92
211,115,14452.73
212,88,438.74
213,70,-969.12
214,115,8087.62
215,77,1249.21
216,84,4121.99
217,154,19398.37
218,158,26865.52
219,87,-3297.67
220,117,-665.33
221,117,7181.88
222,60,-7668.89
223,83,3836.22
224,352,93550.35
225,93,2887.99
226,132,7484.24
227,188,27449.11
228,74,-5000.04
229,242,46523.63
230,137,13081.88
231,145,16998.7
232,204,36582.02
233,126,9498.28
234,76,-6005.75
235,148,21076.46
236,50,-7299.44
237,138,5743.1
238,57,-10071.19
239,96,-2325.89
240,37,-9852
241,75,-5960.06
242,54,-5141.8
243,108,3288.79
244,262,56242.15
245,44,-8874.37
246,48,-11989.65
247,54,-10869.31
248,101,3940.46
249,94,5548.58
250,60,-9001.3
251,65,-753.26
252,45,-11902.71
253,48,-11166.46
254,85,-1368.33
255,113,13332.36
256,71,1535.24
257,60,-3383.9
258,40,-10233.71
259,108,3662.31
260,30,-11782.71
261,56,-4490.11
262,160,19393.13
263,116,5132.97
264,47,-11240.36
265,74,-5855.24
266,84,-3088.84
267,101,2990.55
268,39,-10092.78
269,56,-6886.92
270,59,-1587.83
271,76,-2118.27
272,64,-7685.37
273,309,82509.37
274,91,-1401.56
275,69,-480.71
276,109,14811.49
277,116,15082.13
278,71,-4059.65
279,200,35313.3
280,105,12042.56
281,108,-692.33
282,128,3440.64
283,194,46641.16
284,119,4227.23
285,106,-1245.87
286,98,-1619.32
287,114,1322.25
288,183,36801.47
289,195,42972.37
290,60,-9683.47
291,62,-9735.44
292,87,-2814.69
293,132,7515.52
294,149,21031.16
295,219,46136.3
296,134,23986.1
297,183,39433.74
298,166,31991.87
299,168,29613.77
300,179,30334.96
301,173,31478.87
302,142,9554.45
303,180,36856.64
304,137,23082.46
305,107,12195.38
306,248,59109.12
307,128,3269.17
308,108,14617.43
309,55,-3123.06
310,179,31357.7
311,119,17108.23
312,107,2244.55
313,79,-883.81
314,93,501.49
315,119,5646.61
316,77,-6600.16
317,130,2665.88
318,93,9006.01
319,84,1622.03
320,97,-936.72
321,210,45149.42
322,45,12323.97
323,65,-3061.01
324,49,-6234.55
325,98,-1273.76
326,73,1220.27
327,130,6644.13
328,97,9448.5
329,76,-1039.41
330,86,5236.17
331,91,8277.65
332,201,42700.11
333,186,33395.41
334,156,21902.12
335,132,7530.59
336,115,16234.07
337,121,4964.76
338,123,6806.54
339,109,15621.06
340,91,7233.57
341,84,2493.83
342,121,18482.97
343,107,8688.25
344,94,2847.28
345,60,-5625.29
346,45,-8795.49
347,49,-7338.71
348,47,-7385.35
349,82,243.94
350,51,-7170.54
351,107,2594.95
352,73,2287.24
353,122,16232.06
354,75,1564.08
355,168,33543.56
356,124,20259.73
357,133,22214.78
358,185,39959.82
359,150,28078.42
360,59,-2377.3
361,63,-3274.91
362,53,-5339.95
363,55,-5582.01
364,63,-4807.51
365,87,7265.81
366,182,34332.81
367,130,22302.62
368,133,23730.27
369,90,8522.39
370,102,12995.88
371,137,23519.01
372,92,7451.13
373,84,-331.49
374,164,30941.43
375,121,19407.7
376,94,10384.83
377,117,17365.05
378,114,15506.66
379,69,1129.88
380,135,7979.57
381,142,9299.67
382,136,21370
383,115,16858.2
384,127,9331.02
385,158,29302.07
386,67,226.17
387,97,9188.3
388,144,24279.99
389,128,39641.99
390,84,4438.96
391,105,11991.77
392,152,28089.13
393,69,686.03
394,82,1909.35
395,79,4288.18
396,108,13813.57
397,53,-6116.09
398,113,14549.57
399,146,7658.64
400,151,11426.72
401,131,21619.14
402,100,11210.3
403,145,21315.08
404,172,28249.45
405,199,41694.45
406,168,31537.29
407,136,23291.91
408,123,16663.14
409,213,44006.14
410,93,9258.26
411,155,28182.65
412,116,16084.56
413,113,5895.75
414,144,8890.98
415,77,4026.27
416,113,14592.89
417,120,17160.84
418,92,7218.62
419,84,5399.6
420,218,44654.01
421,69,53.8
422,55,-5478.13
423,111,4859.89
424,113,11249.49
425,164,26725.17
426,163,29522.87
427,139,21509.36
428,136,22779.71
429,101,10938.6
430,131,7562.21
431,111,13203.93
432,70,666.26
433,168,29467.89
434,248,50237.86
435,108,12296.07
436,111,9961.48
437,170,29345.99
438,183,31388.74
439,164,26445.12
440,160,23159.74
441,103,9769.09
442,158,13503.43
443,156,10233.59
444,231,44885.52
445,156,26237.51
446,114,13521.29
447,59,-4480.71
448,149,11979.07
449,103,9294.76
450,222,47143.07
451,151,22902.6
452,166,26724.91
453,227,44047.1
454,92,9102.53
455,147,11010.01
456,133,6206.62
457,144,9722.96
458,153,9696.12
459,155,8910.28
460,88,5980.91
461,103,11219.93
462,67,513.66
463,79,4176.45
464,128,18565.31
465,74,2810.83
466,87,6660.46
467,91,7128.75
468,93,8506.48
469,226,48224.39
470,121,3394.55
471,96,9618.38
472,75,2575.32
473,167,29896.99
474,116,11299.7
475,241,47138.61
476,243,48047.14
477,104,10138.93
478,173,30154.02
479,162,28628.33
480,204,35583.45
481,236,43676.54
482,246,47206.97
483,270,59125.53
484,143,22693.51
485,174,32126.81
486,158,19023.73
487,248,47288.27
488,241,46769.37
489,135,19244.76
490,101,-37.52
491,229,40909.4
492,249,48902.48
493,88,5279.79
494,126,7699.54
495,228,47033.88
496,93,5553.77
497,137,13499.45
498,132,16877.1
499,143,19712.63
500,236,41332.81
501,218,34933.93
502,170,21198.65
503,166,20582.47
504,118,7740.79
505,143,20860.3
506,219,42455.87
507,207,33767.82
508,147,17262.63
509,152,22794
510,146,19808.42
511,157,23938.34
512,178,29303.05
513,160,25364.13
514,104,10104.3
515,136,17231.9
516,145,18663.38
517,141,18046.78
518,212,33947.64
519,198,29005.94
520,189,32396.41
521,104,1843.56
522,175,24799.12
523,121,12175.35
524,115,11127.02
525,105,11066.22
526,163,24059.15
527,137,15816.99
528,103,10214.27
529,142,17163.91
530,171,25353.87
531,187,28999.54
532,171,26165.17
533,187,26030.55
534,195,27362.86
535,136,15894.36
536,195,31186.2
537,48,12640.27
538,197,32440.98
539,157,22568.95
540,166,25771.81
541,187,30288.15
542,169,26022.18
543,182,22938.61
544,147,16785.08
545,191,29644.73
546,174,24470.79
547,176,25700.95
548,138,15681.25
549,157,19708.87
550,166,22408.01
551,155,19743.09
552,138,13180.79
553,148,17316.95
554,152,18952.04
555,157,19551.28
556,143,13452.23
557,160,18730.11
558,133,15972.93
559,165,21065.86
560,145,20033.5
561,149,18709.95
562,160,19768.99
563,167,22276.07
564,149,17386.1
565,173,21196.93
566,163,18790.94
567,131,12977.51
568,162,20679.28
569,153,18443.19
570,125,9974.4
571,171,24406.3
572,155,20614.44
573,140,15572.78
574,138,14060.73
575,152,17531.17
576,163,18661.71
577,164,20956.95
578,172,18709.86
579,151,13895.35
580,109,5914.06
581,124,9846.15
582,141,15455.59
583,154,16283.99
584,145,21103.62
585,146,19345.44
586,155,22424.29
587,152,20438.59
588,17,5364.47
589,107,11348.81
590,125,18177.84
591,143,16267.93
592,160,18366.31
593,162,18779.61
594,132,11188.69
595,143,16592.97
596,167,21279.27
597,160,16898.89
598,161,20639.53
599,154,15575.18
600,170,19200.84
601,160,17135.23
602,144,17772.72
603,150,19077.58
604,154,15495.31
605,153,14481.46
606,151,15033.7
607,149,20259.22
608,146,18178.89
609,58,-2691.2
610,45,-6235.64
611,59,-2082.22
612,154,17277.55
613,84,5063.23
614,130,18870.01
615,85,5757.16
616,115,14548.06
617,17,5276.88
618,162,20975.06
619,153,19164.39
620,157,15268.45
621,153,14638.72
622,153,18484.11
623,158,16933.38
624,143,12456.29
625,121,8389.84
626,91,-1384.58
627,76,3136.81
628,79,4239.95
629,146,20199.59
630,141,13994.07
631,142,13671.82
632,135,14125.55
633,72,1843.11
634,96,7347.74
635,77,3589.43
636,153,19971.76
637,66,15.59
638,103,11139.22
639,104,11821.09
640,148,15118.61
641,151,17779.96
642,142,14890.35
643,129,10298.18
644,145,14312.63
645,147,14866.16
646,158,18527.67
647,153,15506.69
648,55,-3347.68
649,147,17082.48
650,145,15318.92
651,157,17443.75
652,144,12884.05
653,156,19946.64
654,63,-817.21
655,81,2368.4
656,160,17868.12
657,165,15960.66
658,154,14975.48
659,121,7731.71
660,155,15172.53
661,158,17906.89
662,155,18156.43
663,158,16965.07
664,162,20542.88
665,155,16839.27
666,159,16691.39
667,142,16540.11
668,145,20269.11
669,106,12259.34
670,91,7989.82
671,149,19180.56
672,152,18377.29
673,153,16997.1
674,158,22564.94
675,159,17811.96
676,157,15179.84
677,154,15111.83
678,146,12588.19
679,146,12196.29
680,144,12138.31
681,99,6530.63
682,75,1780.92
683,152,17692.21
684,157,18310.04
685,159,16315.9
686,161,17610.05
687,157,17155.67
688,161,18862.2
689,159,18446.73
690,163,21725.89
691,161,20109.07
692,160,19391.82
693,149,21177.86
694,133,7368.6
695,161,24204.37
696,103,11760.39
697,163,20328.75
698,161,16283.49
699,160,20985.99
700,144,19146.72
701,159,18790.86
702,146,12898.59
703,161,17300.5
704,159,16259.04
705,161,15690.6
706,161,15174.93
707,159,15503.67
708,65,-2166.31
709,158,15176.93
710,151,12910.7
711,153,14518.14
712,161,18365.73
713,157,18887.28
714,161,16372.88
715,169,18541.04
716,161,18029.21
717,156,15882.19
718,92,7561.83
719,154,22261.38
720,103,9808.21
721,167,22468
722,171,24211.04
723,160,14945.79
724,173,32615.15
725,168,24107.44
726,176,30836.63
727,143,24879.7
728,165,20423.05
729,183,33321.75
730,184,28938.18
731,159,29047.57
732,158,21720.9
733,176,25274.04
734,173,27179.48
735,180,31379.27
736,177,28252.95
737,180,29773.71
738,173,29292.8
739,157,16564.54
740,175,22831.2
741,178,26422.92
742,85,3964.87
743,174,23808.3
744,163,21176.54
745,160,23366.02
746,168,22041.44
747,146,21071.53
748,120,15952.73
749,132,17718.16
750,128,18679.31
751,136,13237.8
752,158,27800.52
753,146,17744.8
754,146,23093.66
755,167,29309.65
756,162,28562.75
757,71,-5047.2
758,165,25106.28
759,109,1544.13
760,150,20208.84
761,163,24418.74
762,148,18157.89
763,164,30266.24
764,161,28176.62
765,190,36199.72
766,176,28080.2
767,160,25757.96
768,186,30696.66
769,183,27488.79
770,167,25258.87
771,152,19141.79
772,167,24802.87
773,196,37213.65
774,107,14386.99
775,185,31818.93
776,177,28197.94
777,196,33843.53
778,187,29700.17
779,188,32414.07
780,201,37525.58
781,195,34368.7
782,200,35975.47
783,97,861.77
784,133,20456.88
785,196,35323.51
786,130,5746.36
787,132,6296.57
788,205,35971.39
789,205,38784.82
790,212,42123.49
791,203,37758.68
792,206,39352.47
793,208,38247.23
794,207,37552.32
795,202,35182.28
796,215,41579.2
797,210,37551.57
798,212,38468.45
799,186,36701.38
800,223,47935.87
801,218,48187.69
802,111,33572.37
803,213,41679.03
804,180,31216.53
805,216,45455.77
806,211,40709.36
807,208,37717.18
808,197,31930.42
809,185,27120.72
810,204,35073.75
811,221,46337.59
812,200,62855.06
813,234,55380.92
814,230,49566.82
815,230,51603.5
816,242,54666.82
817,228,43774.62
818,224,41624.55
819,217,40083.42
820,225,44136.97
821,234,46318.77
822,197,34836.76
823,225,47246.12
824,237,48947.35
825,230,46061.21
826,216,43767.08
827,196,32218.9
828,183,24098.53
829,198,33047.81
830,173,23989.63
831,200,32829.88
832,192,30414.14
833,216,40563.4
834,210,39267.63
835,142,22141.8
836,198,35051.32
837,212,41540.04
838,211,41568.79
839,195,34901.45
840,189,33144.34
841,218,44866.35
842,206,39150.37
843,219,44865.88
844,213,38823.78
845,262,62756.94
846,242,52692.67
847,199,32855.67
848,187,26402.89
849,185,28075.34
850,224,39873.4
851,232,51074.85
852,239,47693.72
853,215,42647.37
854,239,56005.63
855,191,30730.34
856,218,38137.82
857,238,55050.58
858,245,52028.55
859,233,51008.33
860,159,31306.99
861,244,55692.45
862,251,61020.24
863,105,14688.85
864,261,62885.24
865,256,59998.45
866,292,80968.66
867,280,80785.03
868,240,53354.08
869,237,50391.14
870,246,56470.24
871,247,56624.66
872,216,39529.31
873,235,49704.12
874,222,43642.77
875,225,46327.73
876,228,48222.91
877,238,48792.37
878,248,56407.06
879,218,42313.27
880,260,57015.47
881,282,63303.59
882,287,74381.19
883,265,59521.63
884,245,52656.06
885,242,53359.85
886,259,59635.6
887,221,38319.02
888,245,49118.07
889,272,64436.02
890,246,51566.69
891,241,50052
892,111,10563.41
893,217,39850.39
894,89,250.23
895,254,55864.21
896,249,68884.48
897,17,5490.67
898,277,68491.44
899,263,59963.01
900,238,45661.75
901,270,65689
902,240,49405.47
903,220,40571.49
904,247,53017.51
905,273,65344.81
906,107,6115.16
907,257,58447.6
908,269,64195.78
909,264,60327
910,276,66344.01
911,154,31780.89
912,248,54980.04
913,291,77815.98
914,136,25496.44
915,120,19476.47
916,93,8607.75
917,134,1782.08
918,306,83782.23
919,259,60661.9
920,244,52786.84
921,233,48499.14
922,259,59667.59
923,262,54267.14
924,301,81651.38
925,284,74041.03
926,267,64333.47
927,280,70133.17
928,244,54351.46
929,252,56803.97
930,245,53147.17
931,258,57776.3
932,285,67510.6
933,290,72111.11
934,288,74115.36
935,308,83177.62
936,304,81260.46
937,281,70134.33
938,295,77840.98
939,311,85661.26
940,302,79461.89
941,273,69893.14
942,246,51950.37
943,317,89682.71
944,319,84560.83
945,270,65146.32
946,300,81106.12
947,310,86943.4
948,299,79714.01
949,266,61088.87
950,284,72071.45
951,313,84831.05
952,248,50622.57
953,282,69578.54
954,301,71830.86
955,300,80586.61
956,312,87196.09
957,257,60546.79
958,247,54721.9
959,250,57316.65
960,348,107241.01
961,286,61068.6
962,255,48850.42
963,353,110061.8
964,284,71122.45
965,334,98807.56
966,347,96308.27
967,208,38848.83
968,286,70315.98
969,234,42619.36
970,289,53927.95
971,295,75624.66
972,329,95224.27
973,354,112562.76
974,347,111142.42
975,312,85624.45
976,312,85259.42
977,230,38586.86
978,240,41506.71
979,258,52905
980,220,36809.94
981,303,79385.73
982,294,75254.5
983,375,128501.92
984,342,104276.76
985,340,100866.96
986,359,113999.71
987,351,111394.87
988,325,96784.66
989,362,114459.35
990,353,109457.55
991,293,77180.61
992,339,102890
993,131,45151.32
994,225,64143.87
995,106,4248.79
996,216,36714.98
997,354,110467.1
998,294,77978.98
999,266,65064.28
1000,278,68106.69
1001,337,99691.64
1002,208,36594.55
1003,266,58431.25
1004,330,94147.99
1005,319,95016.57
1006,287,70117.22
1007,348,104873.18
1008,328,97593.77
1009,344,106084.82
1010,74,-4629.66
1011,229,67036.08
1012,367,119731.05
1013,369,119547.12
1014,332,98399.35
1015,390,135572.58
1016,349,107514.14
1017,347,104548.87
1018,312,72352.39
1019,388,130526.74
1020,374,121817.12
1021,356,110114.57
1022,347,107579.84
1023,308,82625.35
1024,285,68914.28
1025,291,77519.97
1026,309,84481.06
1027,301,81296.18
1028,317,94630.99
1029,326,94950.99
1030,358,114805.52
1031,287,78213.65
1032,323,119324.44
1033,341,116899.78
1034,355,110138.21
1035,342,108513.98
1036,341,100604.36
1037,116,2858.49
1038,314,92973.85
1039,307,82178.16
1040,349,107776.78
1041,359,112828.42
1042,288,71132.66
1043,247,58299.46
1044,334,96228.87
1045,372,121353
1046,381,124226.43
1047,316,84974.53
1048,366,118448.67
1049,344,106799.19
1050,330,97994.71
1051,284,82993.52
1052,305,89545.99
1053,258,65030.02
1054,322,100652.24
1055,316,90672.21
1056,318,98240.21
1057,334,97429.4
1058,244,57530.04
1059,244,61763.06
1060,310,89928.91
1061,272,70252.6
1062,280,72301.77
1063,402,254329.75
1064,264,68755.65
1065,301,86283.89
1066,234,50365.61
1067,137,28270.32
1068,314,90898.83
1069,378,127213.25
1070,355,114964.81
1071,254,58628.81
1072,234,52604.07
1073,352,116479.92
1074,373,120941.92
1075,377,126109.43
1076,158,58136.63
1077,338,101854.19
1078,347,109568.12
1079,304,88164.81
1080,302,86811.83
1081,327,98993.9
1082,211,48453.46
1083,251,62495.29
1084,308,90299.75
1085,402,259784.24
1086,323,89503.11
1087,289,77547.76
1088,331,100118.94
1089,301,78853.44
1090,9,2880.7
1091,355,107818.34
1092,281,80000.23
1093,302,91379.09
1094,287,72638.33
1095,351,108011.23
1096,85,26405.07
1097,314,86434.78
1098,292,81781.82
1099,294,75161.11
1100,331,100578.53
1101,392,131364.32
1102,317,86854.59
1103,318,92943.41
1104,379,121949.1
1105,324,97643.17
1106,372,132499.55
1107,354,115774.01
1108,296,88378.01
1109,226,52404.34
1110,246,58637.16
1111,298,80277.8
1112,238,56025.76
1113,264,66855.08
1114,297,73985.36
1115,333,106757.94
1116,195,39418.42
1117,290,81291.11
1118,335,102315.58
1119,324,96564.95
1120,82,26002.97
1121,350,113187.92
1122,269,69593.65
1123,304,85926.36
1124,281,69994.35
1125,277,68381.08
1126,333,101974.47
1127,278,71537.33
1128,319,90910.05
1129,353,114906.48
1130,293,78766.19
1131,234,58560.85
1132,222,53113.36
1133,232,59208.22
1134,90,7508.19
1135,274,68145.83
1136,238,59043.07
1137,289,80792.44
1138,328,99229.72
1139,315,90738.02
1140,338,104722.33
1141,319,94763.93
1142,344,110792.1
1143,359,115882.09
1144,384,131062.17
1145,342,107354.23
1146,322,94367.17
1147,317,90271.12
1148,351,113212.83
1149,317,89443.51
1150,332,102087.17
1151,295,86194.34
1152,249,63043.74
1153,390,132214.43
1154,355,116367.01
1155,292,74824.22
1156,295,86468.92
1157,319,88702.91
1158,326,97229.24
1159,325,96550.3
1160,326,97786.11
1161,243,53425.2
1162,275,70940.13
1163,287,75609
1164,193,39300.32
1165,270,68479.61
1166,191,37028.44
1167,182,32441.29
1168,259,64415.01
1169,214,48337.78
1170,311,90177.15
1171,225,53594.67
1172,328,96307.16
1173,261,70907.49
1174,315,91284.12
1175,249,77562.29
1176,333,104517.99
1177,346,113446.03
1178,313,94569.9
1179,296,83127.81
1180,309,88088.74
1181,284,75767.92
1182,200,42233.25
1183,274,70987.64
1184,247,58541.69
1185,275,69986.43
1186,282,72051.82
1187,263,64211.56
1188,282,74011.78
1189,267,66532.88
1190,283,74651.65
1191,291,78903.29
1192,295,79728.33
1193,300,82320.99
1194,42,11841.89
1195,281,74690.97
1196,277,71752.35
1197,314,89495.69
1198,223,51569.08
1199,228,53247.01
1200,295,80658.72
1201,272,68631.8
1202,276,72413.92
1203,307,86511.7
1204,286,77841.62
1205,282,75653.08
1206,279,76834.49
1207,172,31464.38
1208,193,38911.62
1209,238,56355.66
1210,275,72811.21
1211,258,64489.44
1212,289,83800.97
1213,292,83661.56
1214,183,35143.96
1215,246,60723.18
1216,351,112850.29
1217,268,74126.23
1218,257,65419.92
1219,200,42031.03
1220,196,41833.38
1221,218,46938.24
1222,263,67329.89
1223,238,56797.44
1224,269,69975.84
1225,245,59196.77
1226,247,60643.57
1227,254,63448.08
1228,272,72814.46
1229,239,57407.41
1230,267,68855.32
1231,224,49118.65
1232,255,62655.68
1233,241,58033.97
1234,245,58531.77
1235,269,70389.66
1236,335,101706.36
1237,213,47575.73
1238,255,65225.23
1239,240,57348.16
1240,222,51136.54
1241,270,70212.26
1242,214,46086.81
1243,247,60862.05
1244,241,58502.36
1245,255,64091.46
1246,246,59878.02
1247,255,62049.26
1248,305,86947.09
1249,294,83600.07
1250,268,71731.09
1251,259,68262.32
1252,301,89711.93
1253,285,78787.68
1254,301,86714.12
1255,287,80424.88
1256,333,101535.16
1257,269,70346.36
1258,261,67048.17
1259,303,86708.76
1260,267,68999.49
1261,290,82645.15
1262,353,114775.18
1263,346,112991.72
1264,306,91331.14
1265,283,83349.26
1266,314,97574.29
1267,322,101728.25
1268,314,88406.61
1269,287,80287.43
1270,297,85274.93
1271,281,77085.64
1272,320,94679.13
1273,313,93628.94
1274,291,82897.96
1275,282,79289.75
1276,320,100283.1
1277,270,70563.5
1278,205,49530.49
1279,290,83560.14
1280,335,105756.1
1281,337,107191.55
1282,278,77812.84
1283,310,93901.66
1284,365,124057.2
1285,277,75934.68
1286,292,84006.69
1287,275,75487.14
1288,293,85200.08
1289,317,97003.05
1290,289,84999.52
1291,319,94755.99
1292,179,62105.09
1293,345,112250.73
1294,305,90858.29
1295,328,104146.34
1296,279,76799.83
1297,283,78948.49
1298,328,106928.97
1299,354,121477.68
1300,338,105215.94
1301,315,96362.95
1302,357,116629.39
1303,391,133408.07
1304,359,110572.45
1305,340,110125.53
1306,310,92885.14
1307,327,92978.72
1308,328,100097.59
1309,300,89098.55
1310,321,99798.65
1311,279,78248.8
1312,314,97284.99
1313,279,80899.02
1314,312,94313.41
1315,299,88448.55
1316,360,117776.56
1317,318,87440.86
1318,340,105836.89
1319,328,104092.83
1320,353,112911.37
1321,310,91456.72
1322,299,77727.21
1323,232,57499.18
1324,255,62386.53
1325,309,84087.99
1326,328,97186.88
1327,299,89409.76
1328,346,112454.69
1329,269,70590.26
1330,314,92325.85
1331,272,76824.42
1332,323,98818.7
1333,315,96351.18
1334,368,120188.74
1335,313,100104.23
1336,302,85728.56
1337,344,106462.38
1338,346,114406.58
1339,307,93643.47
1340,313,93854.56
1341,225,55634.01
1342,169,32784.24
1343,172,33318.76
1344,90,7170.2

